Linear and non-linear machine learning attacks on physical unclonable functions

In this thesis, several linear and non-linear machine learning attacks on optical physical unclonable functions (PUFs) are presented. To this end, a simulation of such a PUF is implemented to generate a variety of datasets that differ in several factors in order to find the best simulation setup and to study the behavior of the machine learning attacks under different circumstances. All datasets are evaluated in terms of individual samples and their correlations with each other. In the following, both linear and deep learning approaches are used to attack these PUF simulations and comprehensively investigate the impact of different factors on the datasets in terms of their security level against attackers. In addition, the differences between the two attack methods in terms of their performance are highlighted using several independent metrics. Several improvements to these models and new attacks will be introduced and investigated sequentially, with the goal of progressively improving modeling performance. This will lead to the development of an attack capable of almost perfectly predicting the outputs of the simulated PUF. In addition, data from a real optical PUF is examined and both compared to that of the simulation and used to see how the machine learning models presented would perform in the real world. The results show that all models meet the defined criterion for a successful machine learning attack.

==> ChangeLog.txt <==
20.07.2010 (Michael Duerr):
- Added multiple authors
11.10.2010 (Michael Duerr):
- Fixed single/multiple authors issue
10.12.2010 (Michael Duerr):
- Fixed encoding problem in titel, ...
- Added enumitem package for tight lists
10.06.2012 (Michael Duerr)
- New PPT-Template


==> README.txt <==
% --------------------------------------------------------
%      MDSG Latex Framework
%      =========================================
%      File:                  README.txt
%      Author(s):             Michael Duerr
%      Version:               1
%      Creation Date:         30. Mai 2010
%      Creation Date:         30. Mai 2010
%
% --------------------------------------------------------
This is the Latex template for
- Diplomarbeiten
- Projektarbeiten
- Bachelorarbeiten
- Masterarbeiten

The template includes the following folders
- text:
  This is the root directory for the Latex version of the thesis.
  It already includes a template with some examples. Simply
  execute 'make all' inside this directory to generate a pdf
  file 'main.pdf' which provides more detailed information
- code:
  This directory is where all practical work goes
  (code, simulation results, ...).
- slides:
  This directory should include all presentation
  slides which were utilized during this work.

